Estimation of Shade Losses in Unlabeled PV Data

We provide a methodology for estimating the losses due to shade in power generation data sets produced by real-world photovoltaic (PV) systems. We focus this work on estimating shade loss from data that are unlabeled, i.e. power measurements with time stamps but no other information such as site configuration or meteorological data. This approach enables, for the first time, the analysis of data generated by small scale, distributed PV systems, which do not have the data quality or richness of large, utility-scale PV systems or research-grade installations. This work is an application of the newly published signal decomposition (SD) framework, which provides an extensible approach for estimating hidden components in time-series data.

==> figs/shade_ix.txt <==
1.000000000000000000e+00
4.000000000000000000e+00
5.000000000000000000e+00
8.000000000000000000e+00
1.100000000000000000e+01
1.200000000000000000e+01
1.300000000000000000e+01
1.400000000000000000e+01
1.500000000000000000e+01
1.600000000000000000e+01
1.700000000000000000e+01
1.800000000000000000e+01
2.000000000000000000e+01
2.100000000000000000e+01
2.200000000000000000e+01
2.300000000000000000e+01
2.500000000000000000e+01
2.600000000000000000e+01
2.700000000000000000e+01
2.800000000000000000e+01
2.900000000000000000e+01
3.000000000000000000e+01
3.100000000000000000e+01
3.200000000000000000e+01
3.300000000000000000e+01
3.400000000000000000e+01
3.500000000000000000e+01
3.600000000000000000e+01
3.700000000000000000e+01
3.800000000000000000e+01
3.900000000000000000e+01
4.000000000000000000e+01
4.200000000000000000e+01
4.300000000000000000e+01
4.400000000000000000e+01
4.500000000000000000e+01
4.600000000000000000e+01
4.700000000000000000e+01
4.800000000000000000e+01
4.900000000000000000e+01
5.000000000000000000e+01
5.100000000000000000e+01
5.200000000000000000e+01
5.300000000000000000e+01
5.400000000000000000e+01
5.500000000000000000e+01
5.600000000000000000e+01
5.800000000000000000e+01
5.900000000000000000e+01
6.000000000000000000e+01
6.100000000000000000e+01
6.200000000000000000e+01
6.400000000000000000e+01
6.500000000000000000e+01
6.600000000000000000e+01
6.700000000000000000e+01
6.800000000000000000e+01
7.000000000000000000e+01
7.100000000000000000e+01
7.200000000000000000e+01
7.500000000000000000e+01
7.600000000000000000e+01
7.700000000000000000e+01
7.800000000000000000e+01
8.200000000000000000e+01
8.300000000000000000e+01
8.400000000000000000e+01
8.600000000000000000e+01
8.700000000000000000e+01
8.800000000000000000e+01
8.900000000000000000e+01
9.000000000000000000e+01
9.100000000000000000e+01
9.200000000000000000e+01
9.300000000000000000e+01
9.400000000000000000e+01
9.500000000000000000e+01
1.000000000000000000e+02
1.010000000000000000e+02
1.020000000000000000e+02
1.030000000000000000e+02
1.040000000000000000e+02
1.050000000000000000e+02
1.060000000000000000e+02
1.070000000000000000e+02
1.080000000000000000e+02
1.090000000000000000e+02
1.100000000000000000e+02
1.110000000000000000e+02
1.120000000000000000e+02
1.130000000000000000e+02
1.140000000000000000e+02
1.150000000000000000e+02
1.160000000000000000e+02
1.180000000000000000e+02
1.190000000000000000e+02
1.200000000000000000e+02
1.210000000000000000e+02
1.220000000000000000e+02
1.230000000000000000e+02
1.240000000000000000e+02
1.250000000000000000e+02
1.270000000000000000e+02
1.290000000000000000e+02
1.330000000000000000e+02
1.380000000000000000e+02
1.390000000000000000e+02
1.410000000000000000e+02
1.420000000000000000e+02
1.430000000000000000e+02
1.480000000000000000e+02
1.530000000000000000e+02
1.540000000000000000e+02
1.550000000000000000e+02
1.560000000000000000e+02
1.580000000000000000e+02
1.590000000000000000e+02
1.600000000000000000e+02
1.620000000000000000e+02
1.630000000000000000e+02
1.640000000000000000e+02
1.650000000000000000e+02
1.660000000000000000e+02
1.670000000000000000e+02
1.690000000000000000e+02
1.700000000000000000e+02
1.710000000000000000e+02
1.720000000000000000e+02
1.730000000000000000e+02
1.740000000000000000e+02
1.750000000000000000e+02
1.760000000000000000e+02
1.770000000000000000e+02
1.780000000000000000e+02
1.790000000000000000e+02
1.800000000000000000e+02
1.810000000000000000e+02
1.820000000000000000e+02
1.830000000000000000e+02
1.840000000000000000e+02
1.850000000000000000e+02
1.860000000000000000e+02
1.870000000000000000e+02
1.880000000000000000e+02
1.890000000000000000e+02
1.910000000000000000e+02
1.920000000000000000e+02
1.930000000000000000e+02
1.940000000000000000e+02
1.950000000000000000e+02
1.960000000000000000e+02
1.970000000000000000e+02
1.980000000000000000e+02
1.990000000000000000e+02
2.000000000000000000e+02
2.010000000000000000e+02
2.020000000000000000e+02
2.030000000000000000e+02
2.040000000000000000e+02
2.050000000000000000e+02
2.060000000000000000e+02
2.070000000000000000e+02
2.080000000000000000e+02
2.090000000000000000e+02
2.100000000000000000e+02
2.110000000000000000e+02
2.120000000000000000e+02
2.130000000000000000e+02
2.140000000000000000e+02
2.150000000000000000e+02
2.160000000000000000e+02
2.170000000000000000e+02
2.180000000000000000e+02
2.190000000000000000e+02
2.200000000000000000e+02
2.210000000000000000e+02
2.220000000000000000e+02
2.230000000000000000e+02
2.240000000000000000e+02
2.250000000000000000e+02
2.260000000000000000e+02
2.270000000000000000e+02
2.280000000000000000e+02
2.290000000000000000e+02
2.300000000000000000e+02
2.310000000000000000e+02
2.320000000000000000e+02
2.330000000000000000e+02
2.340000000000000000e+02
2.350000000000000000e+02
2.360000000000000000e+02
2.370000000000000000e+02
2.380000000000000000e+02
2.390000000000000000e+02
2.400000000000000000e+02
2.410000000000000000e+02
2.420000000000000000e+02
2.430000000000000000e+02
2.440000000000000000e+02
2.460000000000000000e+02
2.480000000000000000e+02
2.490000000000000000e+02
2.500000000000000000e+02
2.510000000000000000e+02
2.520000000000000000e+02
2.530000000000000000e+02
2.540000000000000000e+02
2.550000000000000000e+02
2.560000000000000000e+02
2.570000000000000000e+02
2.580000000000000000e+02
2.590000000000000000e+02
2.600000000000000000e+02
2.610000000000000000e+02
2.620000000000000000e+02
2.630000000000000000e+02
2.640000000000000000e+02
2.650000000000000000e+02
2.660000000000000000e+02
2.670000000000000000e+02
2.680000000000000000e+02
2.690000000000000000e+02
2.700000000000000000e+02
2.710000000000000000e+02
2.720000000000000000e+02
2.730000000000000000e+02
2.740000000000000000e+02
2.750000000000000000e+02
2.760000000000000000e+02
2.770000000000000000e+02
2.780000000000000000e+02
2.790000000000000000e+02
2.800000000000000000e+02
2.810000000000000000e+02
2.820000000000000000e+02
2.830000000000000000e+02
2.840000000000000000e+02
2.850000000000000000e+02
2.860000000000000000e+02
2.870000000000000000e+02
2.880000000000000000e+02
2.890000000000000000e+02
2.900000000000000000e+02
2.910000000000000000e+02
2.920000000000000000e+02
2.930000000000000000e+02
2.940000000000000000e+02
2.950000000000000000e+02
2.960000000000000000e+02
2.970000000000000000e+02
2.980000000000000000e+02
2.990000000000000000e+02
3.000000000000000000e+02
3.020000000000000000e+02
3.030000000000000000e+02
3.040000000000000000e+02
3.050000000000000000e+02
3.060000000000000000e+02
3.070000000000000000e+02
3.080000000000000000e+02
3.090000000000000000e+02
3.100000000000000000e+02
3.110000000000000000e+02
3.120000000000000000e+02
3.130000000000000000e+02
3.140000000000000000e+02
3.150000000000000000e+02
3.160000000000000000e+02
3.170000000000000000e+02
3.180000000000000000e+02
3.190000000000000000e+02
3.200000000000000000e+02
3.210000000000000000e+02
3.220000000000000000e+02
3.230000000000000000e+02
3.240000000000000000e+02
3.250000000000000000e+02
3.260000000000000000e+02
3.270000000000000000e+02
3.280000000000000000e+02
3.290000000000000000e+02
3.300000000000000000e+02
3.310000000000000000e+02
3.320000000000000000e+02
3.330000000000000000e+02
3.340000000000000000e+02
3.350000000000000000e+02
3.360000000000000000e+02
3.370000000000000000e+02
3.380000000000000000e+02
3.390000000000000000e+02
3.400000000000000000e+02
3.410000000000000000e+02
3.420000000000000000e+02
3.430000000000000000e+02
3.440000000000000000e+02
3.450000000000000000e+02
3.460000000000000000e+02
3.470000000000000000e+02
3.480000000000000000e+02
3.490000000000000000e+02
3.500000000000000000e+02
3.510000000000000000e+02
3.520000000000000000e+02
3.530000000000000000e+02
3.540000000000000000e+02
3.550000000000000000e+02
3.560000000000000000e+02
3.570000000000000000e+02
3.580000000000000000e+02
3.590000000000000000e+02
3.600000000000000000e+02
3.610000000000000000e+02
3.620000000000000000e+02
3.630000000000000000e+02
3.640000000000000000e+02
3.650000000000000000e+02


==> figs/shade_loss.txt <==
4.704094384774199611e+00
7.119257321174860209e+00
7.312130081881062615e+00
4.871069360287592964e+00
5.474093602752711618e+00
4.770781651877443963e+00
5.529574091973803007e+00
4.751384896616469788e+00
5.897009436068675114e+00
4.661746713372533435e+00
4.523110079553198659e+00
5.614454829868941843e+00
4.989488321686394556e+00
5.387046728892158853e+00
5.277848071161205468e+00
5.232983992795160688e+00
3.968266979995502375e+00
4.284666376094378393e+00
4.425751797646743313e+00
4.090372683349714045e+00
4.407135317154040166e+00
3.411166499593477397e+00
4.876009395723917450e+00
3.543218398879167452e+00
3.833147422666606019e+00
3.864288653145377950e+00
3.607645301035426577e+00
3.358247619109652859e+00
3.735477142108139859e+00
3.367982076264603108e+00
3.221136117323849746e+00
3.114815901674113263e+00
3.209263228517600375e+00
1.818918883757088878e+00
3.562988659689585447e+00
3.977385559228297396e+00
2.431317902080039506e+00
2.441203231798096951e+00
2.605579946257325474e+00
2.847451427653320266e+00
1.277360570918645521e+00
1.939761627106534547e+00
6.979479280026197330e-01
1.337744692985413764e+00
7.129896338334056338e-01
1.233332838807826848e+00
1.613591550808356700e+00
1.048129714565771309e+00
0.000000000000000000e+00
9.082987125107777615e-02
0.000000000000000000e+00
2.438219296761623411e-01
6.213979269760265822e-01
2.079211473344599881e-02
3.523899973662310003e-01
3.588175368939019449e-01
1.126815462234527443e+00
3.783665546594860984e-01
2.696226711164879219e+00
1.659487723603625398e-02
1.564747512057587997e+00
8.181652144035874707e-01
0.000000000000000000e+00
1.214711328815853975e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
2.716887869465161032e-01
1.081160516654819048e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.651586909437796180e+00
1.469345083218289716e-01
6.370973399089674416e-01
8.686053583435153769e-01
2.435317556785818738e-01
1.109877038362235169e+00
7.650845705882858283e-02
0.000000000000000000e+00
6.222620178468218910e-02
0.000000000000000000e+00
0.000000000000000000e+00
0.000000000000000000e+00
1.944656523682795068e-01
6.725218869034677027e-02
7.203898082743993569e-01
2.204469369952104074e+00
0.000000000000000000e+00
1.101661899412061274e+00
2.264244184729001574e+00
0.000000000000000000e+00
0.000000000000000000e+00
8.671377117929779388e-02
5.599267674944137241e-01
1.287718991530951484e+00
5.747366014267143441e-01
1.407793549227175589e+00
1.039743368125382261e+00
1.597428904397865779e+00
2.081019024690728969e+00
8.559009163693005462e-01
7.878942250681468806e-01
1.298878734140238578e-01
7.849830075307764332e-01
2.066769125384755768e+00
1.869736441061242260e+00
8.841690235072583448e-01
2.775702668450810151e+00
4.433092180794044879e-01
2.636180960292104913e+00
2.111055658545879510e-01
3.973006696572753071e+00
1.564250739633163079e+00
1.558085111621632990e+00
1.670759132816936443e+00
2.296857902865802714e+00
8.889544798446902263e-01
2.932584465792338335e-01
3.541320147766491289e-01
6.714866486197088591e-01
0.000000000000000000e+00
1.579912450121796041e+00
1.149635216800435344e+00
1.675903147363944301e+00
0.000000000000000000e+00
1.424007585696929423e+00
3.219272592831251778e+00
1.551174318470944113e+00
1.993539775445203333e+00
1.725344708420957884e+00
1.082611220435673260e+00
1.217829251712306160e+00
3.248494728522258512e+00
2.751864198770045178e+00
3.218644622373552977e+00
2.688436199042026686e+00
2.932502899557737575e+00
1.916654201936307089e+00
2.557214836711503736e+00
2.737379628593549441e+00
2.388124978976001955e+00
2.233173658930914129e+00
1.130138021698938289e+00
1.191551539614792432e+00
1.311751510453887271e+00
1.997690745643648569e+00
2.310855102324067545e+00
2.801940069560567181e+00
1.860463696071974482e+00
1.276332349835577418e+00
1.844958986242897225e+00
1.475300160064776378e+00
1.106791817668929312e+00
1.585031633642712379e+00
1.706101320004880906e+00
1.895198369639794267e+00
1.227727849088964263e+00
3.137327189556961216e+00
1.334595650285977486e+00
1.722958158406861173e+00
2.750442176210043499e+00
2.771613278123326918e+00
4.112565557283521578e+00
2.506674805187175448e+00
2.549755389925053350e+00
2.743975412906467515e+00
2.000109457206501240e+00
1.601092771049772878e+00
2.001595905557977062e+00
3.735661283834046387e+00
2.552354775639598117e+00
2.875003144907925190e+00
2.595833696590155171e+00
3.001691932707602817e+00
2.794061445540147126e+00
3.255020437522579524e+00
1.553986816082590705e+00
2.105466997877516011e+00
4.837010939274044574e-01
1.696607858176555794e+00
3.444555051561232428e+00
2.785424231755390334e+00
1.303211183839994902e+00
3.449352989023854121e+00
3.080755512625906078e+00
2.504627067724278788e+00
1.882209223497351758e+00
3.900675132175971171e+00
3.659934260700237640e+00
2.692987712889030494e+00
1.610336560162394903e+00
1.709466315570771000e+00
2.079313011953455970e+00
3.150112246335345478e+00
2.850908060130752375e+00
3.187293605152124343e+00
2.162596942208672601e+00
5.436626290096569392e+00
3.047554283059156433e+00
3.330186428624310579e+00
3.253085054625316275e+00
3.349008619474886927e+00
3.180927178005864775e+00
2.616690677625136630e+00
2.191091588219466146e+00
3.385217935419969848e+00
3.366093571673680174e+00
1.947567431933826754e+00
2.305662847623443312e+00
1.382601980553151977e+00
2.721183127296652682e+00
4.246465391395091160e-01
4.617829078422548861e+00
4.413958809796088900e+00
2.919676075124092662e+00
1.496846962762521827e+00
1.359557054075160920e+00
2.488192339170897327e+00
3.270257878785567840e+00
2.141920223637111320e+00
2.665985770087139883e+00
3.273616500390764461e+00
3.544255223791829224e+00
3.049097820224123012e+00
4.960003421178136307e+00
2.597987424546204238e+00
2.195320493560267039e+00
2.802634789209864863e+00
2.339041742250079547e+00
1.354723042171595893e+00
3.500140770720303163e+00
3.179884296388580278e+00
2.926669904642364983e+00
3.915509361011544343e+00
3.136303457365294811e+00
4.044171960543341271e+00
1.812021261956884288e+00
2.534750180059373470e+00
3.245249017216452536e+00
3.484386772058939208e+00
2.175095867878059863e+00
2.810330082012982622e+00
3.051132166049614458e+00
3.624175336765267375e+00
3.513294766067300401e+00
3.844783325533315033e+00
4.577141581635828516e+00
3.382111563641493568e+00
4.665932118970633091e+00
3.498851699291185113e+00
3.350840082308691237e+00
3.837194600532433775e+00
4.534894217440431419e+00
4.801803018809028600e+00
4.297764088772972890e+00
4.090318233338848586e+00
4.384430848680141324e+00
4.226079396321504866e+00
4.971660645447160576e+00
4.502317160387560691e+00
5.328681624811527406e+00
4.984272128757608833e+00
4.969556957245766959e+00
5.193271104388341719e+00
4.812609137380695401e+00
5.957382444477907768e+00
6.298749033276395792e+00
4.620169139464387342e+00
5.193474785139493122e+00
6.035296887494475904e+00
6.207296806534964517e+00
6.267407987747036557e+00
6.291005301336641153e+00
6.652922674959663496e+00
6.067568325954498576e+00
6.679955052569532370e+00
6.507589007455553798e+00
6.170846737360860423e+00
6.508727721708941871e+00
6.846376870068903386e+00
5.773430420481764358e+00
5.525533505967691106e+00
6.317288270765724967e+00
6.296710128897728076e+00
5.528241027887284886e+00
6.265645769131403142e+00
5.832674667842725924e+00
6.058578440463009862e+00
6.105426763831577119e+00
6.726042543723911749e+00
6.390979013791159069e+00
6.888192645204999742e+00
6.256107297891086994e+00
5.526098865929832016e+00
5.783844006708351415e+00
5.416923637691262172e+00
5.735596478832099443e+00
5.686371533599635875e+00
5.645798285022566532e+00
5.457201037605437399e+00
5.571148358855931626e+00
4.724147319390617383e+00
5.851859743435846362e+00
5.899695780850101379e+00
7.147090654479820060e+00
6.156663181155712650e+00
4.356859810072857719e+00
4.529095388443291625e+00
6.598390968738434559e+00
5.705748754189691851e+00
5.351675107651100660e+00
5.634859683821773935e+00
4.601664574557872811e+00

